The Temporal Analysis of Light Pollution in Turkey using VIIRS data

Artificial Light pollution (AL) in Turkey and in Turkish observatories between 2012--2020 have been studied using the archival data of Visible Infrared Imaging Radiometer Suite (VIIRS) instrument. The astroGIS database has been used in processing the data (https://www.astrogis.org) \cite{2020MNRAS.493.1204A}. The total energy released to space from Turkey increased by 80\% in 2019 with respect to 2012. In the span of the dataset, a steady and continuous increase has been observed throughout all cities of the country. On the other hand, Dark Sky Park locations, East and Southeast Anatolian regions and mostly rural areas around the cities kept their AL level constant. Four demographic parameters have been studied and they were found to be correlated very well with AL: Population ($R \simeq 0.90$); GDP ($R \simeq 0.87$); Total Power Consumption ($R \simeq 0.66$) and Outdoor Lightening ($R \simeq 0.67$). Contrary to countries acting to prevent AL increases, Turkey seems to be at the beginning of an era where AL will arithmetically increase throughout the country and enormous amount of energy will continuously escape to space and therefore will be wasted. Therefore, a preventive legislation, especially for invaluable astronomical site locations such as TURAG, TUG, DAG and \c{C}AAM where each is counted as a truly dark site due to their SQM values, has to be enacted in Turkey, in very near future.

==> cover_letter.txt <==
To whom it may concern,

Please find the second version of our manuscript (submitted earlier with ASTR-D-20-00492) entitled "The Temporal Analysis of Light Pollution in Turkey using VIIRS data." by S. K. Yerli et al.
We've worked on the comments of the reviewer of the earlier submission. They are listed below and numbered.
We think that we've revised our study accordingly and resubmit it for publication as a "Research Article" in Astrophysics and Space Science (ApSS).

Yours Sincerely,
Dr. Sinan Kaan Yerli
----------------------------------------------------------------------------------------------
Reviewer #1: Dear Author,

This work is extremely interesting but it seems that the authors have not given enough information for the correct evaluation of their work. Also, there are some serious concerns about the quality of the analysis.

[1]
The authors should justify the assumption that the sky brightness can be estimated uniquely using the VIIRS data. In that sense, the authors could cite the recent publication:
- Sanchez de Miguel, A., Kyba, C. C., Zamorano, J., Gallego, J., & Gaston, K. J. (2020). The nature of the diffuse light near cities detected in nighttime satellite imagery. Scientific Reports, 10(1), 1-16.
\citep{2020NatSR..10.7829S}

[2]
The authors also should note that sky brightness darker than 22 in the V band or SQM band are only possible outside of the atmosphere or at ground level under fog conditions. It is very unlikely that such a large part of Turkey is under those conditions, less so close to the capital city.
-----
[1 & 2 - REPLY TO REVIEWER]
Thanks for pointing out the article.
We have to also mention that SQM calculations were carried out in our previous article (arXiv preprint arXiv:2006.04440) but in this article we've just mentioned without re-stating in this manuscript.
Now, however, we've updated the related section and added the same SQM conversion equation. Therefore confirming SQM value of our dark observatory locations.

[3]
It is not mentioned if the VIIRS data has been corrected for the albedo and the background offset. See,
- Coesfeld, J., Kuester, T., Kuechly, H. U., & Kyba, C. (2020). Reducing Variability and Removing Natural Light from Nighttime Satellite Imagery: A Case Study Using the VIIRS DNB. Sensors, 20(11), 3287.
\citep{2020Sens...10.1964C}
- Sanchez de Miguel, A., Kyba, C. C., Zamorano, J., Gallego, J., & Gaston, K. J. (2020). The nature of the diffuse light near cities detected in nighttime satellite imagery. Scientific Reports, 10(1), 1-16.
\citep{2020NatSR..10.7829S}
- Rom�, M. O., Wang, Z., Sun, Q., Kalb, V., Miller, S. D., Molthan, A., ... & Seto, K. C. (2018). NASA's Black Marble nighttime lights product suite. Remote Sensing of Environment, 210, 113-143.
\citep{2018RSEnv.210..113R}
-----
[3 - REPLY TO REVIEWER]
It was an overlooked item; thanks for pointing out.
We've mentioned in our previous article (arXiv preprint arXiv:2006.04440) that the dataset used for France (and therefore for the whole world) has been "calibrated & corrected" by our team before used in the analysis.
However, since we just cited our previous, it would be not to obvious to spot this fact in this manuscript.
Therefore, we've updated the text accordingly to include this.

[4]
Also I should warn the authors that the spectral response of the VIIRS is far from similar to the photopic one, so I do not recommend to use lumens as unit for VIIRS derived values unless some serious assumptions about the spectral properties of the light sources are made and analysed.

I hope that the authors could review all this factors and resubmit a comprehensively improved manuscript, as a new submission.
-----
[4 - REPLY TO REVIEWER]
We are fully agree with the reviewer. Therefore, we fallback to Radiance units in analysis of all VIIRS datasets.
All figures, captions and mentions are updated accordingly.

[5]
In general I also recommend the authors to have a look at the main publications listed in the most recent review of the field so they can get updated on the proper use of the night light products:
- Levin, N., Kyba, C. C., Zhang, Q., de Miguel, A. S., Rom�n, M. O., Li, X., ... & Wang, Z. (2020). Remote sensing of night lights: A review and an outlook for the future. Remote Sensing of Environment, 237, 111443.
\citep{2020RSEnv.237k1443L}
-----
[5 - REPLY TO REVIEWER]
We've cited and mentioned the above article in the introduction.

[6]
For the energy consumption it could be interesting that you have a look at:
- S�nchez de Miguel, A., Zamorano, J., Casta�o, J. G., & Pascual, S. (2014). Evolution of the energy consumed by street lighting in Spain estimated with DMSP-OLS data. Journal of Quantitative Spectroscopy and Radiative Transfer, 139, 109-117.

I suggest strongly that you call on the help of some astronomers, like prof. Ibrahim K���k.
-----
[6 - REPLY TO REVIEWER]
We thank to the reviewer. We merge the outcome of the article in our results by citing it. 

[7]
Also, please, change the introduction because it looks like a copy pasted from Aksaker, N., Yerli, S. K., Kurt, Z., Bayazit, M., Aktay, A., & Erdo?an, M. A. (2020). A Case study of light pollution in France after the change in legislation. arXiv preprint arXiv:2006.04440.
-----
[7 - REPLY TO REVIEWER]
We've gone through all over the manuscript and rephrased almost all important content.

*END*

==> rev1.txt <==
Dear Dr. Yerli,

We have received the reports from our advisors on your manuscript ASTR-D-20-00492 "The Temporal Analysis of Light Pollution in Turkey using VIIRS data.".

With regret, I must inform you that, based on the advice received, the Editors have decided that your manuscript cannot be accepted for publication in Astrophysics and Space Science.

Below, please find the comments for your perusal. You are kindly requested to also check the website for possible reviewer attachment(s).

I would like to thank you very much for forwarding your manuscript to us for consideration and wish you every success in finding an alternative place of publication.

With kind regards,
Springer Journals Editorial Office
Astrophysics and Space Science

Comments for the Author:
----------------------------------------------------------------------------------------------
Reviewer #1: Dear Author,

This work is extremely interesting but it seems that the authors have not given enough information for the correct evaluation of their work. Also, there are some serious concerns about the quality of the analysis.

[1]
The authors should justify the assumption that the sky brightness can be estimated uniquely using the VIIRS data. In that sense, the authors could cite the recent publication:
- S�nchez de Miguel, A., Kyba, C. C., Zamorano, J., Gallego, J., & Gaston, K. J. (2020). The nature of the diffuse light near cities detected in nighttime satellite imagery. Scientific Reports, 10(1), 1-16.
\citep{2020NatSR..10.7829S}

[2]
The authors also should note that sky brightness darker than 22 in the V band or SQM band are only possible outside of the atmosphere or at ground level under fog conditions. It is very unlikely that such a large part of Turkey is under those conditions, less so close to the capital city.
-----
[1 & 2 - REPLY TO REVIEWER]
Thanks for pointing out the article.
We have to also mention that SQM calculations were carried out in our previous article (arXiv preprint arXiv:2006.04440) but in this article we've just mentioned without re-stating in this manuscript.
Now, however, we've updated the related section and added the same SQM conversion equation. Therefore confirming SQM value of our dark observatory locations.

[3]
It is not mentioned if the VIIRS data has been corrected for the albedo and the background offset. See,
- Coesfeld, J., Kuester, T., Kuechly, H. U., & Kyba, C. (2020). Reducing Variability and Removing Natural Light from Nighttime Satellite Imagery: A Case Study Using the VIIRS DNB. Sensors, 20(11), 3287.
\citep{2020Sens...10.1964C}
- S�nchez de Miguel, A., Kyba, C. C., Zamorano, J., Gallego, J., & Gaston, K. J. (2020). The nature of the diffuse light near cities detected in nighttime satellite imagery. Scientific Reports, 10(1), 1-16.
\citep{2020NatSR..10.7829S}
- Rom�n, M. O., Wang, Z., Sun, Q., Kalb, V., Miller, S. D., Molthan, A., ... & Seto, K. C. (2018). NASA's Black Marble nighttime lights product suite. Remote Sensing of Environment, 210, 113-143.
\citep{2018RSEnv.210..113R}
-----
[3 - REPLY TO REVIEWER]
It was an overlooked item; thanks for pointing out.
We've mentioned in our previous article (arXiv preprint arXiv:2006.04440) that the dataset used for France (and therefore for the whole world) has been "calibrated & corrected" by our team before used in the analysis.
However, since we just cited our previous, it would be not to obvious to spot this fact in this manuscript.
Therefore, we've updated the text accordingly to include this.

[4]
Also I should warn the authors that the spectral response of the VIIRS is far from similar to the photopic one, so I do not recommend to use lumens as unit for VIIRS derived values unless some serious assumptions about the spectral properties of the light sources are made and analysed.

I hope that the authors could review all this factors and resubmit a comprehensively improved manuscript, as a new submission.
-----
[4 - REPLY TO REVIEWER]
We are fully agree with the reviewer. Therefore, we fallback to Radiance units in analysis of all VIIRS datasets.
All figures, captions and mentions are updated accordingly.

[5]
In general I also recommend the authors to have a look at the main publications listed in the most recent review of the field so they can get updated on the proper use of the night light products:
- Levin, N., Kyba, C. C., Zhang, Q., de Miguel, A. S., Rom�n, M. O., Li, X., ... & Wang, Z. (2020). Remote sensing of night lights: A review and an outlook for the future. Remote Sensing of Environment, 237, 111443.
\citep{2020RSEnv.237k1443L}
-----
[5 - REPLY TO REVIEWER]
We've cited and mentioned the above article in the introduction.

[6]
For the energy consumption it could be interesting that you have a look at:
- S�nchez de Miguel, A., Zamorano, J., Casta�o, J. G., & Pascual, S. (2014). Evolution of the energy consumed by street lighting in Spain estimated with DMSP-OLS data. Journal of Quantitative Spectroscopy and Radiative Transfer, 139, 109-117.

I suggest strongly that you call on the help of some astronomers, like prof. Ibrahim K���k.
-----
[6 - REPLY TO REVIEWER]
We thank to the reviewer. We merge the outcome of the article in our results by citing it. 

[7]
Also, please, change the introduction because it looks like a copy pasted from Aksaker, N., Yerli, S. K., Kurt, Z., Bayazit, M., Aktay, A., & Erdo?an, M. A. (2020). A Case study of light pollution in France after the change in legislation. arXiv preprint arXiv:2006.04440.
-----
[7 - REPLY TO REVIEWER]
We've gone through all over the manuscript and rephrased almost all important content.



